Facility Deployment Decisions through Warp Optimizaton of Regressed Gaussian Processes

A method for quickly determining deployment schedules that meet a given fuel cycle demand is presented here. This algorithm is fast enough to perform in situ within low-fidelity fuel cycle simulators. It uses Gaussian process regression models to predict the production curve as a function of time and the number of deployed facilities. Each of these predictions is measured against the demand curve using the dynamic time warping distance. The minimum distance deployment schedule is evaluated in a full fuel cycle simulation, whose generated production curve then informs the model on the next optimization iteration. The method converges within five to ten iterations to a distance that is less than one percent of the total deployable production. A representative once-through fuel cycle is used to demonstrate the methodology for reactor deployment.

==> once-through.json <==
{
 "simulation": {
  "archetypes": {
   "spec": [
    {"lib": "cycamore", "name": "DeployInst"}, 
    {"lib": "cycamore", "name": "Enrichment"}, 
    {"lib": "cycamore", "name": "Reactor"}, 
    {"lib": "cycamore", "name": "Source"}, 
    {"lib": "cycamore", "name": "Sink"}, 
    {"lib": "agents", "name": "NullRegion"}
   ]
  }, 
  "commodity": [
   {"name": "U-ore", "solution_priority": 1.0}, 
   {"name": "Fresh-UOX-Fuel", "solution_priority": 1.0}, 
   {"name": "Enrich-Tails", "solution_priority": 1.0}, 
   {"name": "Used-UOX-Fuel", "solution_priority": 1.0}
  ], 
  "control": {"duration": 600, "startmonth": 1, "startyear": 2016}, 
  "facility": [
   {
    "name": "Enricher",
    "config": {
     "Enrichment": {
      "feed_commod": "U-ore", 
      "feed_recipe": "NU", 
      "max_feed_inventory": 1e18, 
      "product_commod": "Fresh-UOX-Fuel", 
      "tails_commod": "Enrich-Tails"
     }
    } 
   }, 
   {
    "name": "LWR",
    "lifetime": 720,
    "config": {
     "Reactor": {
      "assem_size": 33000, 
      "cycle_time": 18, 
      "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, 
      "fuel_inrecipes": {"val": "FF-UOX"}, 
      "fuel_outcommods": {"val": "Used-UOX-Fuel"}, 
      "fuel_outrecipes": {"val": "UF-UOX"}, 
      "n_assem_batch": 1, 
      "n_assem_core": 3, 
      "power_cap": 1000, 
      "refuel_time": 1
     }
    }
   },
   {"name": "LWR-Init00", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 1}, {"name": "LWR-Init01", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 5}, {"name": "LWR-Init02", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 10}, {"name": "LWR-Init03", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 15}, {"name": "LWR-Init04", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 20}, {"name": "LWR-Init05", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 25}, {"name": "LWR-Init06", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 30}, {"name": "LWR-Init07", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 2, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 34}, {"name": "LWR-Init08", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 15, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 39}, {"name": "LWR-Init09", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 10, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 44}, {"name": "LWR-Init10", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 5, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 49}, {"name": "LWR-Init11", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 54}, {"name": "LWR-Init12", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 59}, {"name": "LWR-Init13", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 9, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 63}, {"name": "LWR-Init14", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 4, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 68}, {"name": "LWR-Init15", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 73}, {"name": "LWR-Init16", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 78}, {"name": "LWR-Init17", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 7, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 83}, {"name": "LWR-Init18", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 2, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 88}, {"name": "LWR-Init19", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 92}, {"name": "LWR-Init20", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 97}, {"name": "LWR-Init21", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 102}, {"name": "LWR-Init22", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 1, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 107}, {"name": "LWR-Init23", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 14, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 112}, {"name": "LWR-Init24", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 9, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 117}, {"name": "LWR-Init25", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 5, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 121}, {"name": "LWR-Init26", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 126}, {"name": "LWR-Init27", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 131}, {"name": "LWR-Init28", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 136}, {"name": "LWR-Init29", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 141}, {"name": "LWR-Init30", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 146}, {"name": "LWR-Init31", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 150}, {"name": "LWR-Init32", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 7, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 155}, {"name": "LWR-Init33", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 2, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 160}, {"name": "LWR-Init34", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 15, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 165}, {"name": "LWR-Init35", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 10, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 170}, {"name": "LWR-Init36", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 5, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 175}, {"name": "LWR-Init37", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 180}, {"name": "LWR-Init38", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 14, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 184}, {"name": "LWR-Init39", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 9, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 189}, {"name": "LWR-Init40", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 4, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 194}, {"name": "LWR-Init41", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 199}, {"name": "LWR-Init42", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 204}, {"name": "LWR-Init43", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 7, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 209}, {"name": "LWR-Init44", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 213}, {"name": "LWR-Init45", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 218}, {"name": "LWR-Init46", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 223}, {"name": "LWR-Init47", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 228}, {"name": "LWR-Init48", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 1, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 233}, {"name": "LWR-Init49", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 14, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 238}, {"name": "LWR-Init50", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 10, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 242}, {"name": "LWR-Init51", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 5, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 247}, {"name": "LWR-Init52", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 252}, {"name": "LWR-Init53", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 257}, {"name": "LWR-Init54", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 262}, {"name": "LWR-Init55", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 267}, {"name": "LWR-Init56", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 271}, {"name": "LWR-Init57", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 276}, {"name": "LWR-Init58", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 7, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 281}, {"name": "LWR-Init59", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 2, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 286}, {"name": "LWR-Init60", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 15, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 291}, {"name": "LWR-Init61", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 10, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 296}, {"name": "LWR-Init62", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 300}, {"name": "LWR-Init63", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 1, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 305}, {"name": "LWR-Init64", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 14, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 310}, {"name": "LWR-Init65", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 9, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 315}, {"name": "LWR-Init66", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 4, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 320}, {"name": "LWR-Init67", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 325}, {"name": "LWR-Init68", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 330}, {"name": "LWR-Init69", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 334}, {"name": "LWR-Init70", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 339}, {"name": "LWR-Init71", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 344}, {"name": "LWR-Init72", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 349}, {"name": "LWR-Init73", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 354}, {"name": "LWR-Init74", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 1, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 359}, {"name": "LWR-Init75", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 15, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 363}, {"name": "LWR-Init76", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 10, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 368}, {"name": "LWR-Init77", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 5, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 373}, {"name": "LWR-Init78", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 378}, {"name": "LWR-Init79", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 383}, {"name": "LWR-Init80", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 388}, {"name": "LWR-Init81", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 4, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 392}, {"name": "LWR-Init82", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 17, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 397}, {"name": "LWR-Init83", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 12, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 402}, {"name": "LWR-Init84", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 7, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 407}, {"name": "LWR-Init85", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 2, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 412}, {"name": "LWR-Init86", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 15, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 417}, {"name": "LWR-Init87", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 421}, {"name": "LWR-Init88", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 426}, {"name": "LWR-Init89", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 1, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 431}, {"name": "LWR-Init90", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 14, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 436}, {"name": "LWR-Init91", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 9, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 441}, {"name": "LWR-Init92", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 4, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 446}, {"name": "LWR-Init93", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 18, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 450}, {"name": "LWR-Init94", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 13, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 455}, {"name": "LWR-Init95", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 8, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 460}, {"name": "LWR-Init96", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 3, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 465}, {"name": "LWR-Init97", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 16, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 470}, {"name": "LWR-Init98", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 11, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 475}, {"name": "LWR-Init99", "config": {"Reactor": {"refuel_time": 1, "fuel_inrecipes": {"val": "FF-UOX"}, "assem_size": 33000, "cycle_step": 6, "fuel_incommods": {"val": "Fresh-UOX-Fuel"}, "cycle_time": 18, "power_cap": 1000, "n_assem_core": 3, "n_assem_batch": 1, "fuel_outcommods": {"val": "Used-UOX-Fuel"}, "fuel_outrecipes": {"val": "UF-UOX"}}}, "lifetime": 480},
   {"config": {"Source": {"outcommod": "U-ore"}}, "name": "Mine"}, 
   {
    "name": "DGR",
    "config": {"Sink": {"in_commods": {"val": "Used-UOX-Fuel"}}}
   }
  ], 
  "recipe": [
   {
    "name": "NU", 
    "basis": "mass", 
    "nuclide": [
     {"comp": 0.007, "id": "U235"}, 
     {"comp": 0.993, "id": "U238"}]
   }, 
   {
    "name": "FF-UOX", 
    "basis": "mass", 
    "nuclide": [
     {"comp": 0.04, "id": "U235"}, 
     {"comp": 0.96, "id": "U238"}]
   }, 
   {
    "name": "UF-UOX", 
    "basis": "mass", 
    "nuclide": [
     {"comp": 0.011, "id": "U-235"}, 
     {"comp": 0.940, "id": "U-238"}, 
     {"comp": 0.009, "id": "Pu-239"}, 
     {"comp": 0.040, "id": "Cs-137"}
    ]
   }
  ], 
  "region": {
   "name": "Utopia",
   "config": {"NullRegion": null}, 
   "institution": {
    "name": "Acme",
    "config": {
     "DeployInst": {
      "prototypes": [{"val": "LWR"}],
      "build_times": [{"val": 1}],
      "n_build": [{"val": 0}]
     }
    }, 
    "initialfacilitylist": {
     "entry": [
      {"number": "1", "prototype": "Enricher"}, 
      {"number": "1", "prototype": "Mine"}, 
      {"number": "1", "prototype": "DGR"},
      {"prototype": "LWR-Init00", "number": "1"}, {"prototype": "LWR-Init01", "number": "1"}, {"prototype": "LWR-Init02", "number": "1"}, {"prototype": "LWR-Init03", "number": "1"}, {"prototype": "LWR-Init04", "number": "1"}, {"prototype": "LWR-Init05", "number": "1"}, {"prototype": "LWR-Init06", "number": "1"}, {"prototype": "LWR-Init07", "number": "1"}, {"prototype": "LWR-Init08", "number": "1"}, {"prototype": "LWR-Init09", "number": "1"}, {"prototype": "LWR-Init10", "number": "1"}, {"prototype": "LWR-Init11", "number": "1"}, {"prototype": "LWR-Init12", "number": "1"}, {"prototype": "LWR-Init13", "number": "1"}, {"prototype": "LWR-Init14", "number": "1"}, {"prototype": "LWR-Init15", "number": "1"}, {"prototype": "LWR-Init16", "number": "1"}, {"prototype": "LWR-Init17", "number": "1"}, {"prototype": "LWR-Init18", "number": "1"}, {"prototype": "LWR-Init19", "number": "1"}, {"prototype": "LWR-Init20", "number": "1"}, {"prototype": "LWR-Init21", "number": "1"}, {"prototype": "LWR-Init22", "number": "1"}, {"prototype": "LWR-Init23", "number": "1"}, {"prototype": "LWR-Init24", "number": "1"}, {"prototype": "LWR-Init25", "number": "1"}, {"prototype": "LWR-Init26", "number": "1"}, {"prototype": "LWR-Init27", "number": "1"}, {"prototype": "LWR-Init28", "number": "1"}, {"prototype": "LWR-Init29", "number": "1"}, {"prototype": "LWR-Init30", "number": "1"}, {"prototype": "LWR-Init31", "number": "1"}, {"prototype": "LWR-Init32", "number": "1"}, {"prototype": "LWR-Init33", "number": "1"}, {"prototype": "LWR-Init34", "number": "1"}, {"prototype": "LWR-Init35", "number": "1"}, {"prototype": "LWR-Init36", "number": "1"}, {"prototype": "LWR-Init37", "number": "1"}, {"prototype": "LWR-Init38", "number": "1"}, {"prototype": "LWR-Init39", "number": "1"}, {"prototype": "LWR-Init40", "number": "1"}, {"prototype": "LWR-Init41", "number": "1"}, {"prototype": "LWR-Init42", "number": "1"}, {"prototype": "LWR-Init43", "number": "1"}, {"prototype": "LWR-Init44", "number": "1"}, {"prototype": "LWR-Init45", "number": "1"}, {"prototype": "LWR-Init46", "number": "1"}, {"prototype": "LWR-Init47", "number": "1"}, {"prototype": "LWR-Init48", "number": "1"}, {"prototype": "LWR-Init49", "number": "1"}, {"prototype": "LWR-Init50", "number": "1"}, {"prototype": "LWR-Init51", "number": "1"}, {"prototype": "LWR-Init52", "number": "1"}, {"prototype": "LWR-Init53", "number": "1"}, {"prototype": "LWR-Init54", "number": "1"}, {"prototype": "LWR-Init55", "number": "1"}, {"prototype": "LWR-Init56", "number": "1"}, {"prototype": "LWR-Init57", "number": "1"}, {"prototype": "LWR-Init58", "number": "1"}, {"prototype": "LWR-Init59", "number": "1"}, {"prototype": "LWR-Init60", "number": "1"}, {"prototype": "LWR-Init61", "number": "1"}, {"prototype": "LWR-Init62", "number": "1"}, {"prototype": "LWR-Init63", "number": "1"}, {"prototype": "LWR-Init64", "number": "1"}, {"prototype": "LWR-Init65", "number": "1"}, {"prototype": "LWR-Init66", "number": "1"}, {"prototype": "LWR-Init67", "number": "1"}, {"prototype": "LWR-Init68", "number": "1"}, {"prototype": "LWR-Init69", "number": "1"}, {"prototype": "LWR-Init70", "number": "1"}, {"prototype": "LWR-Init71", "number": "1"}, {"prototype": "LWR-Init72", "number": "1"}, {"prototype": "LWR-Init73", "number": "1"}, {"prototype": "LWR-Init74", "number": "1"}, {"prototype": "LWR-Init75", "number": "1"}, {"prototype": "LWR-Init76", "number": "1"}, {"prototype": "LWR-Init77", "number": "1"}, {"prototype": "LWR-Init78", "number": "1"}, {"prototype": "LWR-Init79", "number": "1"}, {"prototype": "LWR-Init80", "number": "1"}, {"prototype": "LWR-Init81", "number": "1"}, {"prototype": "LWR-Init82", "number": "1"}, {"prototype": "LWR-Init83", "number": "1"}, {"prototype": "LWR-Init84", "number": "1"}, {"prototype": "LWR-Init85", "number": "1"}, {"prototype": "LWR-Init86", "number": "1"}, {"prototype": "LWR-Init87", "number": "1"}, {"prototype": "LWR-Init88", "number": "1"}, {"prototype": "LWR-Init89", "number": "1"}, {"prototype": "LWR-Init90", "number": "1"}, {"prototype": "LWR-Init91", "number": "1"}, {"prototype": "LWR-Init92", "number": "1"}, {"prototype": "LWR-Init93", "number": "1"}, {"prototype": "LWR-Init94", "number": "1"}, {"prototype": "LWR-Init95", "number": "1"}, {"prototype": "LWR-Init96", "number": "1"}, {"prototype": "LWR-Init97", "number": "1"}, {"prototype": "LWR-Init98", "number": "1"}, {"prototype": "LWR-Init99", "number": "1"}
     ]
    }
   }
  } 
 }
}

